Dynamic Partition Bloom Filters: A Bounded False Positive Solution For Dynamic Set Membership (Extended Abstract)

Dynamic Bloom filters (DBF) were proposed by Guo et. al. in 2010 to tackle the situation where the size of the set to be stored compactly is not known in advance or can change during the course of the application. We propose a novel competitor to DBF with the following important property that DBF is not able to achieve: our structure is able to maintain a bound on the false positive rate for the set membership query across all possible sizes of sets that are stored in it. The new data structure we propose is a dynamic structure that we call Dynamic Partition Bloom filter (DPBF). DPBF is based on our novel concept of a Bloom partition tree which is a tree structure with standard Bloom filters at the leaves. DPBF is superior to standard Bloom filters because it can efficiently handle a large number of unions and intersections of sets of different sizes while controlling the false positive rate. This makes DPBF the first structure to do so to the best of our knowledge. We provide theoretical bounds comparing the false positive probability of DPBF to DBF.

==> plots/data_files/DBF_fp.txt <==
10 0.00002588
20 0.00012543
60 0.00036696
100 0.00066677
200 0.00130605
600 0.00410766
1000 0.00681021
2000 0.01344944
6000 0.03965686
10000 0.06478253
20000 0.12411630
60000 0.32383567
100000 0.47777507
200000 0.72607090
600000 0.97864770
1000000 0.99803194
2000000 0.99976850


==> plots/data_files/DBF_intersection.txt <==
1000 0.03644495 3644543
2000 0.03978523 3978571
6000 0.05237671 5237719
10000 0.06486225 6486273
20000 0.09501696 9501744
60000 0.20502052 20502100
100000 0.30106711 30106759




==> plots/data_files/DBF_intersection_mem.txt <==
1000 4096
2000 4096
6000 4096
10000 8192
20000 8192
60000 32768
100000 32768



==> plots/data_files/DBF_mem.txt <==
10 8
20 8
60 32
100 64
200 128
600 512
1000 512
2000 1024
6000 4096
10000 8192
20000 16384
60000 32768
100000 65536
200000 131072
600000 524288
1000000 524288
2000000 1048576


==> plots/data_files/DBF_qt.txt <==
10 0.07000000
20 0.12000000
60 0.24000000
100 0.30000000
200 0.62000000
600 2.12000000
1000 3.46000000
2000 5.94000000
6000 17.47000000
10000 28.69000000
20000 55.34000000
60000 145.11000000
100000 211.14000000
200000 307.93000000
600000 390.83000000
1000000 453.71000000
2000000 453.82000000



==> plots/data_files/DBF_union.txt <==
1000 0.03651648
2000 0.03965674
6000 0.05231306
10000 0.06478211
20000 0.09500994
60000 0.20517245
100000 0.30175689



==> plots/data_files/DBF_union_mem.txt <==
1000 4096
2000 4096
6000 4096
10000 8192
20000 8192
60000 32768
100000 32768



==> plots/data_files/DPBF_fp.txt <==
10 0.00002588
20 0.00002845
60 0.00008867
100 0.00002907
200 0.00005882
600 0.00005515
1000 0.00005995
2000 0.00005123
6000 0.00005133
10000 0.00005209
20000 0.00005150
60000 0.00005417
100000 0.00005083
200000 0.00004992
600000 0.00005097
1000000 0.00005306
2000000 0.00005230


==> plots/data_files/DPBF_intersection.txt <==
1000 5.67e-06
2000 5.67e-06
6000 5.67e-06
10000 5.67e-06
20000 5.67e-06
60000 5.67e-06
100000 5.68e-06


==> plots/data_files/DPBF_intersection_21_snapshot_mem.txt <==
1000 160
2000 160
6000 160
10000 160
20000 160
60000 160
100000 160



==> plots/data_files/DPBF_intersection_30_pbf_mem.txt <==
1000 120000
2000 120000
6000 120000
10000 120000
20000 120000
60000 120000
100000 120000




==> plots/data_files/DPBF_intersection_mem.txt <==
1000 120160
2000 120160
6000 120160
10000 120160
20000 120160
60000 120160
100000 120160





==> plots/data_files/DPBF_mem.txt <==
10 400 1
20 832 2
60 2176 4
100 4288 10
200 7840 16
600 24352 52
1000 39328 80
2000 80992 172
6000 241912 511
10000 404992 862
20000 807952 1720
60000 2379616 4997
100000 3965608 8447
200000 7845352 17009
600000 22415416 51497
1000000 35183536 83715
2000000	69605272


==> plots/data_files/DPBF_mem_30.txt <==
10 400 1
20 832 2
60 2176 4
100 4288 10
200 7840 16
600 24352 52
1000 39328 80
2000 80992 172
6000 242080 511
10000 405448 862
20000 810184 1720
60000 2399320 4997
100000 4021672 8447
200000 8065504 17009
600000 24285544 51497
1000000 40068760 83715
2000000	82517519


==> plots/data_files/DPBF_mem_pbf_20.txt <==
10 240 1
20 480 1
60 1440 1
100 2400 1
200 4800 1
600 14400 1
1000 24000 1
2000 48000 1
6000 143832 1
10000 239520 1
20000 477744 1
60000 1420224 1
100000 2343816 1
200000 4579656 1
600000 12528024 1
1000000 19110288 1




==> plots/data_files/DPBF_mem_pbf_30.txt <==
10 240 1
20 480 1
60 1440 1
100 2400 1
200 4800 1
600 14400 1
1000 24000 1
2000 48000 1
6000 144000 1
10000 239976 1
20000 479976 1
60000 1439928 1
100000 2399880 1
200000 4799808 1
600000 14398152 1
1000000 23995512 1



==> plots/data_files/DPBF_qt.txt <==
10 0.05333333
20 0.06000000
60 0.07000000
100 0.07333333
200 0.08000000
600 0.09000000
1000 0.09666666
2000 0.10666666
6000 0.11666666
10000 0.12666666
20000 0.14333333
60000 0.17333333
100000 0.18000000
200000 0.21333333
600000 0.28333333
1000000 0.33000000
2000000 0.36000000











	 



==> plots/data_files/DPBF_ratio.txt <==
0.1 0.000267662
1 0.000146378
10 2.67113e-05



==> plots/data_files/DPBF_snapshot_30_mem.txt <==
10 160
20 352
60 736
100 1888
200 3040
600 9952
1000 15328
2000 32992
6000 98080
10000 165472
20000 330838
60000 959392 
100000 1621792
200000 3265696
600000 9887392
1000000 16073248


==> plots/data_files/DPBF_union.txt <==
1000 7.98e-06
2000 1.046e-05
6000 1.811e-05
10000 2.274e-05
20000 3.199e-05
60000 4.344e-05
100000 4.512e-05


==> plots/data_files/DPBF_union_21_snapshot_mem.txt <==
1000 15904
2000 31840
6000 99040
10000 165280
20000 327904
60000 943840
100000 1582432



==> plots/data_files/DPBF_union_30_pbf_mem.txt <==
1000 144000
2000 168000
6000 263976
10000 359976
20000 599976
60000 1559928
100000 2519880



==> plots/data_files/DPBF_union_mem.txt <==
1000 159904
2000 199840
6000 363016
10000 525256
20000 927880
60000 2503768
100000 4102232



==> plots/data_files/SBF_fp.txt <==
10 0.00000000
20 0.00000000
60 0.00000000
100 0.00000000
200 0.00000000
600 0.00000000
1000 0.00000000
2000 0.00000000
6000 0.00000000
10000 0.00000000
20000 0.00000000
60000 0.00000001
100000 0.00000002
200000 0.00000011
600000 0.00000323
1000000 0.00001479
2000000 0.00010848


==> plots/data_files/SBF_intersection.txt <==
1000 0.00000000 48
2000 0.00000000 48
6000 0.00000000 48
10000 0.00000000 48
20000 0.00000000 48
60000 0.00000000 48
100000 0.00000000 48



==> plots/data_files/SBF_intersection_mem.txt <==
1000 120160
2000 120160
6000 120160
10000 120160
20000 120160
60000 120160
100000 120160





==> plots/data_files/SBF_intersection_new.txt <==
1000 0.00162825
2000 0.00164166
6000 0.00183527
10000 0.00217625
20000 0.00407393
60000 0.04737425
100000 0.18049246



==> plots/data_files/SBF_mem.txt <==
10 15780289
20 15780289
60 15780289
100 15780289
200 15780289
600 15780289
1000 15780289
2000 15780289
6000 15780289
10000 15780289
20000 15780289
60000 15780289
100000 15780289
200000 15780289
600000 15780289
1000000 15780289
2000000 15780289


==> plots/data_files/SBF_qt.txt <==
10 0.070000
20 0.080000
60 0.080000
100 0.080000
200 0.080000
600 0.090000
1000 0.110000
2000 0.120000
6000 0.090000
10000 0.080000
20000 0.080000
60000 0.077500
100000 0.082500
200000 0.072500
600000 0.108333 
1000000 0.140000 
2000000 0.140000 



==> plots/data_files/SBF_union.txt <==
1000 0.00000000 60
2000 0.00000000 72
6000 0.00000000 118
10000 0.00000000 152
20000 0.00000000 263
60000 0.00000023 691
100000 0.0000010 1149



==> plots/data_files/SBF_union_mem.txt <==
1000 159904
2000 199840
6000 363016
10000 525256
20000 927880
60000 2503768
100000 4102232



==> plots/data_files/SBF_union_new.txt <==
1000 0.00119994
2000 0.00099490
6000 0.00065809
10000 0.00055347
20000 0.00047152
60000 0.00041856
100000 0.00040320


==> plots/data_files/construction_time.txt <==
set_size	sbf		dbf		dpbf
10		0.000005	0.000001	0.000001
20		0.000005	0.000001	0.000001		
60		0.000005	0.000001	0.000002	
100		0.000004	0.000001	0.000001
200		0.000005	0.000001	0.000002	
600		0.000003	0.000001	0.000002
1000		0.000002	0.000001	0.000001
2000		0.000002	0.000001	0.000001
6000		0.000009	0.000001	0.000001
10000		0.000005	0.000001	0.000001
20000		0.000009	0.000003	0.000002
60000		0.000026	0.000001	0.000002
100000		0.000049	0.000001	0.000002
200000		0.000088	0.000001	0.000001
600000		0.000638	0.000001	0.000001
1000000		0.000637	0.000001	0.000001
2000000		0.001736	0.000001	0.000001


==> plots/data_files/fp_rate_under_estimation_check_test.txt <==
10 11
20 21
60 61
100 101
200 201
600 600
1000 1000
2000 2000
6000 5999
10000 9998
20000 19999
60000 60007
100000 100011
200000 200033
600000 600525
1000000 1001346
2000000 2005217

==> plots/data_files/p_vs_m.txt <==
10 616417570
11 308208785
12 154104392
13 77052196
14 38526098
15 19263049
16 9631524
17 4815762
18 2407881
19 1203940
20 601970
21 300985 *
22 150492 
23 75246
24 37623 
25 18811
26 9405
27 4702
28 2351
29 1175
30 587
31 293
32 146
33 73

10 120743816
11 60371908
12 30185954
13 15092977
14 7546488
15 3773244
16 1886622
17 943311
18 471655
19 235827
20 117913
21 58956
22 29478
23 14739
24 7369
25 3684
26 1842
27 921 *
28 460
29 230
30 115
31 57
32 28
33 14


